DTAmetasa: an R shiny application for meta-analysis of diagnostic test accuracy and sensitivity analysis of publication bias

Meta-analysis of diagnostic test accuracy (DTA) is the powerful statistical method for synthesizing and evaluating the diagnostic capacity of the medical tests and has been extensively used by clinical physicians and healthcare decision-makers. However, publication bias (PB) threatens the validity of meta-analysis of DTA. Some statistical methods have been developed to deal with PB in meta-analysis of DTA, but implementing these methods requires high-level statistical knowledge and programming skill. To assist non-technical users in running most routines in meta-analysis of DTA and handling with PB, we developed an interactive application, DTAmetasa. DTAmetasa is developed with the web-based graphical user interface based on the R shiny framework. It allows users to upload data and conduct meta-analysis of DTA by "point and click" operations. Moreover, DTAmetasa provides the sensitivity analysis of PB and presents the graphical results to evaluate the magnitude of the PB under various publication mechanisms. In this study, we introduce the functionalities of DTAmetasa and use the real-world meta-analysis to show its capacity for dealing with PB.

==> png/2Thoracic_imaging_tests_for_the_diagnosis_of_COVID-19.csv <==
Test,Study ID,Year of study,TP,FP,TN,FN
Chest CT in suspected cases,Ai 2020a,2020,580,308,105,21
Chest CT in suspected cases,Aslan 2020,2020,226,20,36,24
Chest CT in suspected cases,Barbosa 2020,2020,23,25,41,2
Chest CT in suspected cases,Bellini 2020,2020,80,76,354,62
Chest CT in suspected cases,Besutti 2020,2020,438,16,84,158
Chest CT in suspected cases,Borakati 2020,2020,162,55,56,29
Chest CT in suspected cases,Cartocci 2020,2020,147,24,128,15
Chest CT in suspected cases,Caruso 2020,2020,60,42,54,2
Chest CT in suspected cases,Debray 2020,2020,120,4,77,40
Chest CT in suspected cases,Deng 2020,2020,423,71,83,10
Chest CT in suspected cases,De Smet 2020,2020,279,33,468,79
Chest CT in suspected cases,Dofferhoff 2020,2020,136,36,122,18
Chest CT in suspected cases,Ducray 2020,2020,259,49,358,28
Chest CT in suspected cases,Falaschi 2020,2020 Sep,419,66,245,43
Chest CT in suspected cases,Fonsi 2020,2020,41,2,17,3
Chest CT in suspected cases,Fujioka 2020,2020,57,10,68,19
Chest CT in suspected cases,Gezer 2020,2020,92,5,119,6
Chest CT in suspected cases,Giannitto 2020,2020,14,10,38,6
Chest CT in suspected cases,Gietema 2020,2020,74,35,75,9
Chest CT in suspected cases,Guillo 2020,2020,103,11,74,26
Chest CT in suspected cases,He 2020,2020,26,2,46,8
Chest CT in suspected cases,Hermans 2020,2020,120,22,164,13
Chest CT in suspected cases,Hernigou 2020,2020,13,2,29,3
Chest CT in suspected cases,Herpe 2020,2020,1999,525,2050,250
Chest CT in suspected cases,Korevaar 2020,2020,117,25,88,9
Chest CT in suspected cases,Krdzalic 2020,2020,25,7,21,3
Chest CT in suspected cases,Kuzan 2020,2020,48,21,30,21
Chest CT in suspected cases,Li 2020a,2020,42,19,30,1
Chest CT in suspected cases,Luo 2020a,2020,26,14,29,4
Chest CT in suspected cases,Luo 2020b,2020,70,7,55,8
Chest CT in suspected cases,Mei 2020,2020,274,39,447,145
Chest CT in suspected cases,Miranda Magalhães Santos 2020,2020 Sep,30,1,38,6
Chest CT in suspected cases,Narinx 2020,2020,12,10,65,3
Chest CT in suspected cases,Patel 2020,2020 May 28,125,41,115,36
Chest CT in suspected cases,Peng 2020,2020,28,13,20,11
Chest CT in suspected cases,Prokop 2020,2020,43,5,47,10
Chest CT in suspected cases,Schulze-hagen 2020,2020,65,16,106,4
Chest CT in suspected cases,Song 2020a,2020,108,55,45,3
Chest CT in suspected cases,Steuwe 2020,2020,19,19,67,0
Chest CT in suspected cases,Wang 2020a,2020,28,33,128,1
Chest CT in suspected cases,Xiong 2020,2020,19,8,19,1
CT CO-RADS 2,Bellini 2020,2020,107,216,214,35
CT CO-RADS 2,De Smet 2020,2020,331,215,286,27
CT CO-RADS 2,Dofferhoff 2020,2020,145,79,79,9
CT CO-RADS 2,Fujioka 2020,2020,70,50,28,6
CT CO-RADS 2,Hermans 2020,2020,127,93,93,6
CT CO-RADS 2,Korevaar 2020,2020,124,83,30,2
CT CO-RADS 2,Prokop 2020,2020,52,33,19,1
CT CO-RADS 3,Bellini 2020,2020,93,134,296,49
CT CO-RADS 3,De Smet 2020,2020,319,138,363,39
CT CO-RADS 3,Dofferhoff 2020,2020,142,61,97,12
CT CO-RADS 3,Fujioka 2020,2020,67,26,52,9
CT CO-RADS 3,Hermans 2020,2020,124,64,122,9
CT CO-RADS 3,Korevaar 2020,2020,122,49,64,4
CT CO-RADS 3,Krdzalic 2020,2020,25,7,21,3
CT CO-RADS 3,Prokop 2020,2020,49,16,36,4
CT CO-RADS 3,Schulze-hagen 2020,2020,65,16,106,4
CT CO-RADS 4,Bellini 2020,2020,80,76,354,62
CT CO-RADS 4,De Smet 2020,2020,304,76,425,54
CT CO-RADS 4,Dofferhoff 2020,2020,136,36,122,18
CT CO-RADS 4,Fujioka 2020,2020,57,10,68,19
CT CO-RADS 4,Hermans 2020,2020,120,22,164,13
CT CO-RADS 4,Korevaar 2020,2020,117,25,88,9
CT CO-RADS 4,Prokop 2020,2020,43,5,47,10
CT CO-RADS 5,Bellini 2020,2020,59,41,389,83
CT CO-RADS 5,De Smet 2020,2020,279,33,468,79
CT CO-RADS 5,Dofferhoff 2020,2020,119,26,132,35
CT CO-RADS 5,Fujioka 2020,2020,39,3,75,37
CT CO-RADS 5,Hermans 2020,2020,100,11,175,33
CT CO-RADS 5,Korevaar 2020,2020,94,18,95,32
CT CO-RADS 5,Prokop 2020,2020,33,3,49,20


==> png/Thoracic_imaging_tests_for_the_diagnosis_of_COVID-19.csv <==
Test,Study ID,Year of study,TP,FP,TN,FN
Chest CT in suspected cases,Ai 2020a,2020,580,308,105,21
Chest CT in suspected cases,Aslan 2020,2020,226,20,36,24
Chest CT in suspected cases,Barbosa 2020,2020,23,25,41,2
Chest CT in suspected cases,Bellini 2020,2020,80,76,354,62
Chest CT in suspected cases,Besutti 2020,2020,438,16,84,158
Chest CT in suspected cases,Borakati 2020,2020,162,55,56,29
Chest CT in suspected cases,Cartocci 2020,2020,147,24,128,15
Chest CT in suspected cases,Caruso 2020,2020,60,42,54,2
Chest CT in suspected cases,Debray 2020,2020,120,4,77,40
Chest CT in suspected cases,Deng 2020,2020,423,71,83,10
Chest CT in suspected cases,De Smet 2020,2020,279,33,468,79
Chest CT in suspected cases,Dofferhoff 2020,2020,136,36,122,18
Chest CT in suspected cases,Ducray 2020,2020,259,49,358,28
Chest CT in suspected cases,Falaschi 2020,2020 Sep,419,66,245,43
Chest CT in suspected cases,Fonsi 2020,2020,41,2,17,3
Chest CT in suspected cases,Fujioka 2020,2020,57,10,68,19
Chest CT in suspected cases,Gezer 2020,2020,92,5,119,6
Chest CT in suspected cases,Giannitto 2020,2020,14,10,38,6
Chest CT in suspected cases,Gietema 2020,2020,74,35,75,9
Chest CT in suspected cases,Guillo 2020,2020,103,11,74,26
Chest CT in suspected cases,He 2020,2020,26,2,46,8
Chest CT in suspected cases,Hermans 2020,2020,120,22,164,13
Chest CT in suspected cases,Hernigou 2020,2020,13,2,29,3
Chest CT in suspected cases,Herpe 2020,2020,1999,525,2050,250
Chest CT in suspected cases,Korevaar 2020,2020,117,25,88,9
Chest CT in suspected cases,Krdzalic 2020,2020,25,7,21,3
Chest CT in suspected cases,Kuzan 2020,2020,48,21,30,21
Chest CT in suspected cases,Li 2020a,2020,42,19,30,1
Chest CT in suspected cases,Luo 2020a,2020,26,14,29,4
Chest CT in suspected cases,Luo 2020b,2020,70,7,55,8
Chest CT in suspected cases,Mei 2020,2020,274,39,447,145
Chest CT in suspected cases,Miranda Magalhães Santos 2020,2020 Sep,30,1,38,6
Chest CT in suspected cases,Narinx 2020,2020,12,10,65,3
Chest CT in suspected cases,Patel 2020,2020 May 28,125,41,115,36
Chest CT in suspected cases,Peng 2020,2020,28,13,20,11
Chest CT in suspected cases,Prokop 2020,2020,43,5,47,10
Chest CT in suspected cases,Schulze-hagen 2020,2020,65,16,106,4
Chest CT in suspected cases,Song 2020a,2020,108,55,45,3
Chest CT in suspected cases,Steuwe 2020,2020,19,19,67,0
Chest CT in suspected cases,Wang 2020a,2020,28,33,128,1
Chest CT in suspected cases,Xiong 2020,2020,19,8,19,1


==> png/example-data-metaDTA.csv <==
author,year,TP,FP,FN,TN
1,2000,19,19,0,67
2,2000,144,69,0,27
3,2000,95,11,1,36
4,2000,146,18,2,2
5,2000,423,71,10,83
6,2000,108,55,3,45
7,2000,60,42,2,54
8,2000,86,47,3,27
9,2000,27,33,1,128
10,2000,580,308,21,105
11,2000,181,39,9,19
12,2000,19,8,1,19
13,2000,309,22,19,28
14,2000,65,16,4,106
15,2000,453,31,28,100
16,2000,30,15,2,263
17,2000,41,2,3,17
18,2000,225,43,19,226
19,2000,23,25,2,41
20,2000,313,49,28,96
21,2000,104,30,10,167
22,2000,147,24,15,128
23,2000,419,66,43,245
24,2000,226,20,24,36
25,2000,259,49,28,358
26,2000,120,22,13,164
27,2000,18,7,2,69
28,2000,210,65,25,441
29,2000,25,7,3,21
30,2000,74,35,9,75
31,2000,1999,525,250,2050
32,2000,76,4,10,69
33,2000,136,36,18,122
34,2000,480,124,65,394
35,2000,26,14,4,29
36,2000,460,101,76,433
37,2000,148,23,26,110
38,2000,162,55,29,56
39,2000,11,8,2,144
40,2000,55,18,10,27
41,2000,919,148,172,955
42,2000,79,24,15,0
43,2000,30,1,6,38
44,2000,330,90,66,48
45,2000,28,52,6,183
46,2000,149,18,33,45
47,2000,13,2,3,29
48,2000,12,10,3,65
49,2000,103,11,26,74
50,2000,279,33,79,468
51,2000,125,41,36,115
52,2000,26,2,8,46
53,2000,57,10,19,68
54,2000,119,4,40,78
55,2000,438,16,158,84
56,2000,28,13,11,20
57,2000,7,13,3,68
58,2000,14,10,6,38
59,2000,48,21,21,30
60,2000,44,6,20,14
61,2000,274,39,145,447
62,2000,129,84,72,283
63,2000,45,1,27,146
64,2000,11,4,7,24
65,2000,40,37,29,101
66,2000,80,76,62,354
67,2000,23,11,25,48
68,2000,35,3,43,13
69,2000,150,91,286,264


==> png/example-data.csv <==
study,TP,FP,FN,TN
Steuwe 2020,19,19,0,67
Bollineni 2021,144,69,0,27
Palmisano 2021,95,11,1,36
Shah 2021,146,18,2,2
Deng 2020,423,71,10,83
Song 2020a,108,55,3,45
Caruso 2020,60,42,2,54
Bahrami-Motlagh 2020,86,47,3,27
Wang 2020a,27,33,1,128
Ai 2020a,580,308,21,105
Sverzellati Nicola 2021,181,39,9,19
Xiong 2020,19,8,1,19
Reginelli 2021,309,22,19,28
Schulze-hagen 2020,65,16,4,106
Ravikanth 2021,453,31,28,100
Ferda 2020,30,15,2,263
Fonsi 2020,41,2,3,17
Nivet 2021,225,43,19,226
Barbosa 2020,23,25,2,41
Colombi 2020a,313,49,28,96
Dimeglio 2021,104,30,10,167
Gaia 2020,147,24,15,128
Falaschi 2020,419,66,43,245
Aslan 2020,226,20,24,36
Ducray 2020,259,49,28,358
Hermans 2020,120,22,13,164
Gross 2021,18,7,2,69
Lieveld 2021a,210,65,25,441
Krdzaliz 2020,25,7,3,21
Gietema 2020,74,35,9,75
Herpe 202,1999,525,250,2050
Grando 2020,76,4,10,69
Dofferhoff 2020,136,36,18,122
Boussouar 2020,480,124,65,394
Luo 2020a,26,14,4,29
Schalekamp 2020,460,101,76,433
Brun 2021,148,23,26,110
Borakati 2020,162,55,29,56
Teichgraber 2021,11,8,2,144
Skalidis 2020,55,18,10,27
Ohana 2021,919,148,172,955
Djangang 2020,79,24,15,0
Miranda Magalhaes Santos 2020,30,1,6,38
Cengel 2021,330,90,66,48
Erxleben 2021,28,52,6,183
O'Neill 2020,149,18,33,45
Herigou 2020,13,2,3,29
Narinx 2020,12,10,3,65
Guillo 2020,103,11,26,74
De Smet 2020,279,33,79,468
Patel 2020,125,41,36,115
He 2020,26,2,8,46
Fujioka 2020,57,10,19,68
Debray 2020,119,4,40,78
Besutti 2020,438,16,158,84
Peng 202a,28,13,11,20
Xiaocheng 202,7,13,3,68
Giannitto 2020,14,10,6,38
Kuzan 2020,48,21,21,30
Saeed 2020,44,6,20,14
Mei 2020,274,39,145,447
Salehi-Pourmehr 2020,129,84,72,283
Fink 2021,45,1,27,146
Patrucco 2021,11,4,7,24
Majeed 2020,40,37,29,101
Bellini 2020,80,76,62,354
Rona 2021,23,11,25,48
Hanif 2021,35,3,43,13
Dogan 2020,150,91,286,264


==> png/fig4.csv <==
author,year,TP,FN,FP,TN
Steuwe 2020,,19,0,19,67
Bollineni 2021,,144,0,69,27
Palmisano 2021,,95,1,11,36
Shah 2021,,146,2,18,2
Deng 2020,,423,10,71,83
Song 2020a,,108,3,55,45
Caruso 2020,,60,2,42,54
Bahrami-Motlagh 2020,,86,3,47,27
Wang 2020a,,27,1,33,128
Ai 2020a,,580,21,308,105
Sverzellati Nicola 2021,,181,9,39,19
Xiong 2020,,19,1,8,19
Reginelli 2021,,309,19,22,28
Schulze-hagen 2020,,65,4,16,106
Ravikanth 2021,,453,28,31,100
Ferda 2020,,30,2,15,263
Fonsi 2020,,41,3,2,17
Nivet 2021,,225,19,43,226
Barbosa 2020,,23,2,25,41
Colombi 2020a,,313,28,49,96
Dimeglio 2021,,104,10,30,167
Gaia 2020,,147,15,24,128
Falaschi 2020,,419,43,66,245
Aslan 2020,,226,24,20,36
Ducray 2020,,259,28,49,358
Hermans 2020,,120,13,22,164
Gross 2021,,18,2,7,69
Lieveld 2021a,,210,25,65,441
Krdzaliz 2020,,25,3,7,21
Gietema 2020,,74,9,35,75
Herpe 202,,1999,250,525,2050
Grando 2020,,76,10,4,69
Dofferhoff 2020,,136,18,36,122
Boussouar 2020,,480,65,124,394
Luo 2020a,,26,4,14,29
Schalekamp 2020,,460,76,101,433
Brun 2021,,148,26,23,110
Borakati 2020,,162,29,55,56
Teichgraber 2021,,11,2,8,144
Skalidis 2020,,55,10,18,27
Ohana 2021,,919,172,148,955
Djangang 2020,,79,15,24,0
Miranda Magalhaes Santos 2020,,30,6,1,38
Cengel 2021,,330,66,90,48
Erxleben 2021,,28,6,52,183
ONeill 2020,,149,33,18,45
Herigou 2020,,13,3,2,29
Narinx 2020,,12,3,10,65
Guillo 2020,,103,26,11,74
De Smet 2020,,279,79,33,468
Patel 2020,,125,36,41,115
He 2020,,26,8,2,46
Fujioka 2020,,57,19,10,68
Debray 2020,,119,40,4,78
Besutti 2020,,438,158,16,84
Peng 202a,,28,11,13,20
Xiaocheng 202,,7,3,13,68
Giannitto 2020,,14,6,10,38
Kuzan 2020,,48,21,21,30
Saeed 2020,,44,20,6,14
Mei 2020,,274,145,39,447
Salehi-Pourmehr 2020,,129,72,84,283
Fink 2021,,45,27,1,146
Patrucco 2021,,11,7,4,24
Majeed 2020,,40,29,37,101
Bellini 2020,,80,62,76,354
Rona 2021,,23,25,11,48
Hanif 2021,,35,43,3,13
Dogan 2020,,150,286,91,264

